Towards a Unified Model of Accountability Infrastructures

Accountability aims to provide explanations for why unwanted situations occurred, thus providing means to assign responsibility and liability. As such, accountability has slightly different meanings across the sciences. In computer science, our focus is on providing explanations for technical systems, in particular if they interact with their physical environment using sensors and actuators and may do serious harm. Accountability is relevant when considering safety, security and privacy properties and we realize that all these incarnations are facets of the same core idea. Hence, in this paper we motivate and propose a model for accountability infrastructures that is expressive enough to capture all of these domains. At its core, this model leverages formal causality models from the literature in order to provide a solid reasoning framework. We show how this model can be instantiated for several real-world use cases.

==> raw_figs/uav_log_abstract.txt <==
Timestamp   Component   Log Message
1           RC          Take-off command
2           UAV         All engines at full throttle
3           UAV         no RC commands; hover
4           RC          Go left command
5           UAV         Increase speed in left engine, keep others stable
6           RC          Go left command
7           UAV         already going left, keep going left
(repeat 6 and 7)


==> raw_figs/uav_log_abstract2.txt <==
Timestamp   Component   Log Message
1           RC          Take-off command
2           UAV         All engines at full throttle
3           UAV         no RC commands; hover
4           RC          Go left command
5           UAV         Increase speed in left engine, keep others stable
6           RC          no command
7           UAV         already going left, keep going left
(repeat 6 and 7)

